The MOSDEF Survey: Properties of Warm Ionised Outflows at $z=$ 1.4-3.8

We use the large spectroscopic data set of the MOSFIRE Deep Evolution Field survey to investigate the kinematics and energetics of ionised gas outflows. Using a sample of 598 star-forming galaxies at redshift 1.4 < $z$ < 3.8, we decompose $\rm{H}\alpha$ and [OIII] emission lines into narrow and broad components, finding significant detections of broad components in 10% of the sample. The ionised outflow velocity from individual galaxies appears independent of galaxy properties, such as stellar mass, star-formation rate (SFR), and star-formation-rate surface density ($\Sigma_{\rm SFR}$). Adopting a simple outflow model, we estimate the mass-, energy- and momentum-loading factors of the ionised outflows, finding modest values with averages of 0.33, 0.04, and 0.22, respectively. The larger momentum- than energy-loading factors, for the adopted physical parameters, imply that these ionised outflows are primarily momentum-driven. We further find a marginal correlation (2.5$\sigma$) between the mass-loading factor and stellar mass in agreement with predictions by simulations, scaling as $\eta_{m}$ $\propto M_{\star}^{-0.45}$. This shallow scaling relation is consistent with these ionised outflows being driven by a combination of mechanical energy generated by supernovae explosions and radiation pressure acting on dusty material. In a majority of galaxies, the outflowing material does not appear to have sufficient velocity to escape the gravitational potential of their host, likely recycling back at later times. Together, these results suggest that the ionised outflows traced by nebular emission lines are negligible, with the bulk of mass and energy carried out in other gaseous phases.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
